The Binary Fraction of B-type Runaway Stars from LAMOST DR8

Runaway stars are defined as stars that depart from their birth clusters at high peculiar velocities. There are two main mechanisms for the formation of runaway stars, i.e., the binary-supernova scenario (BSS) and the dynamical ejection scenario (DES). Investigating the binary fraction of runaway stars is an important step in further exploring the relative significance of the two mechanisms. We analyzed the binary fraction of 203 Galactic B-type runaway stars identified in the Large Sky Area Multi-Object Fiber Spectroscopic Telescope Data Release 8 database. Our analysis of radial velocity variations in the runaway star sample reveals an observed spectroscopic binary fraction of $5.4\%\pm 1.6\%$, representing the proportion of objects that exhibit statistically significant variations in radial velocity with amplitudes larger than $\rm 16~km~s^{-1}$. We employed a Monte Carlo method to correct for observational biases and determined an intrinsic binary fraction of $27\%\pm 8\%$. The period and mass ratio distributions that best reproduce the observation are $f(P)\propto P^{-5.7}$ for $1\leq P\leq 1000$ days, and $f(q)\propto q^{-3.6}$ for $0.1\leq q\leq 1.0$, indicating a preference for binaries with shorter periods and less massive companions compared to a uniform distribution. The intrinsic binary fraction, in combination with previous studies on the binary fractions of runaway stars formed by the BSS and the DES, implies that both scenarios contribute comparably to the formation of Galactic B-type runaway stars, where the ratio of the BSS to the DES is 0.86.

==> table1_mrt.txt <==
Title: The Binary Fraction of B-type Runaway Stars from LAMOST DR8
Authors: Chen K., Guo Y., Jiang D., Han Z., Chen X.
Table: The Radial Velocities of the Runaway Star Sample
================================================================================
Byte-by-byte Description of file: table1_mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label    Explanations
--------------------------------------------------------------------------------
   1-  9 I9     ---       OBSID    LAMOST DR8 observation ID
  11- 19 F9.5   deg       RAdeg    Right Ascension in decimal degrees (J2000)
  21- 28 F8.5   deg       DEdeg    Declination in decimal degrees (J2000)
  30- 40 F11.5  d         LMJD     Local Modified Julian Date of observation (1)
  42- 47 F6.2   ---       S/N      Signal-to-noise ratio
  49- 58 F10.5  km.s-1    RVel     Radial velocity
  60- 67 F8.5   km.s-1  e_RVel     Uncertainty in radial velocity
  69- 71 I3     ---       GroupID  Group index
--------------------------------------------------------------------------------
Note (1): The Local Modified Julian Date (LMJD) of observation is
    derived from the LAMOST DR8 value of the Local Modified Julian
    Minute (LMJM) by dividing by 24 and 60, with the result rounded
    to five decimal places. The Local Modified Julian Minute (LMJM)
    is defined as:
    
    LMJM = [MJD * 24 * 60 + 480]  
    
    where 480 minutes accounts for the 8-hour difference between Beijing
    Time (UTC+8) and UTC, and the square brackets indicate rounding down. 
--------------------------------------------------------------------------------
609207171   0.13011 54.41446 58088.80972  52.44   27.75004  1.93704   1 
609207171   0.13011 54.41446 58088.79097  55.36   28.40188  1.89850   1 
609207171   0.13011 54.41446 58088.80069  56.26   32.23582  1.71857   1 
609213158   1.18358 57.46465 58088.80069 103.91   52.21255  0.88252   2 
609213158   1.18358 57.46465 58088.80972 104.57   52.21972  0.74779   2 
609213158   1.18358 57.46465 58088.79097 101.95   53.99710  0.48414   2 
694509085   1.94221 11.15507 58449.79653 138.46 -269.29089  0.31843   3 
694509085   1.94221 11.15507 58449.78056 149.89 -269.38200  0.17410   3 
694509085   1.94221 11.15507 58449.81250 137.82 -269.30446  0.16450   3 
702601065   6.07187 56.72958 58469.77500 146.51   14.63792  1.25446   4 
702601065   6.07187 56.72958 58469.79097 137.77   13.66247  1.05367   4 
702601065   6.07187 56.72958 58469.75833 157.02   13.96326  0.85797   4 
701411140   6.87334 60.82785 58466.78472 105.01  -44.45508  0.66778   5 
702611140   6.87334 60.82785 58469.77500  73.88  -78.47907  0.64732   5 
701411140   6.87334 60.82785 58466.76875 114.20  -41.79726  0.64050   5 
702611140   6.87334 60.82785 58469.75833  77.03  -78.76450  0.61855   5 
702611140   6.87334 60.82785 58469.79097  71.09  -79.97816  0.41853   5 
702608091   9.41515 58.37312 58469.75833 105.86  -57.10247  0.36539   6 
702608091   9.41515 58.37312 58469.77500 104.45  -56.86506  0.34049   6 
702608091   9.41515 58.37312 58469.79097  99.11  -55.92638  0.31526   6 
702106076   9.52259 57.99420 58468.83542  63.64  -74.87597  0.95492   7 
702106076   9.52259 57.99420 58468.80347  66.42  -76.85200  0.88493   7 
702106076   9.52259 57.99420 58468.81944  64.78  -76.39624  0.88004   7 
701406191  10.62284 57.78262 58466.76875  66.98  -14.97266  1.04197   8 
701406191  10.62284 57.78262 58466.78472  58.76  -14.76200  0.75971   8 
702106191  10.62284 57.78262 58468.80347  84.46  -15.97049  0.73492   8 
702106191  10.62284 57.78262 58468.83542  83.00  -15.60649  0.61019   8 
702106191  10.62284 57.78262 58468.81944  92.21  -15.97096  0.51122   8 
681203170  14.49797  9.67809 58409.02361  64.22   17.41573  1.13130   9 
681203170  14.49797  9.67809 58408.98750 128.61    8.93911  0.93836   9 
681203170  14.49797  9.67809 58409.00347 118.91   12.27355  0.93537   9 
681203170  14.49797  9.67809 58409.04444 118.86   23.79096  0.81834   9 
681203170  14.49797  9.67809 58408.95347 129.98    5.41754  0.79635   9 
681203170  14.49797  9.67809 58408.97014 119.94    9.03488  0.78432   9 
704503064  14.84655 16.54073 58475.78125  75.15  -14.56466  3.13432  10 
704503064  14.84655 16.54073 58475.79722  73.00  -18.85322  2.49282  10 
704503064  14.84655 16.54073 58475.76528  79.91   -8.85277  1.83294  10 
684205118  15.46314 36.95002 58420.93403  61.72  -35.68310  1.32498  11 
684205118  15.46314 36.95002 58420.91736  72.32  -38.89920  0.86872  11 
609110177  16.92786 57.22031 58088.85625  60.98  -83.47586  0.91786  12 
609110177  16.92786 57.22031 58088.83819  61.84  -83.34363  0.90588  12 
609110177  16.92786 57.22031 58088.84722  63.70  -83.22938  0.72789  12 
591515103  19.84591 58.30562 58030.99514 161.62   33.65886  0.99944  13 
591515103  19.84591 58.30562 58030.98611 161.26   32.47609  0.77468  13 
591515103  19.84591 58.30562 58030.97639 168.74   32.16907  0.71901  13 
609101227  19.97873 55.87936 58088.84722 107.75  -62.91783  2.41861  14 
609101227  19.97873 55.87936 58088.85625 106.79  -60.30793  2.37932  14 
609101227  19.97873 55.87936 58088.83819 106.09  -64.37281  2.27711  14 
692602147  21.47637 42.29646 58445.96389 116.57   29.75644  1.65334  15 
692602147  21.47637 42.29646 58445.94097 142.33   29.25132  1.61528  15 
692302147  21.47637 42.29646 58444.89167 148.05   29.53673  1.50905  15 
692302147  21.47637 42.29646 58444.91458 146.88   28.89830  1.45031  15 
692302147  21.47637 42.29646 58444.86875 191.98   33.99448  1.29727  15 
691509074  22.04814 46.47729 58441.92847 117.91  -35.13572  2.08241  16 
691509074  22.04814 46.47729 58441.91181 114.54  -32.65551  1.82436  16 
691509074  22.04814 46.47729 58441.96042 124.74  -31.90536  1.44955  16 
691509074  22.04814 46.47729 58441.94444 126.41  -33.78902  1.27035  16 
704614108  22.37268 56.53998 58475.82917  61.57  -68.33913  0.71927  17 
704614108  22.37268 56.53998 58475.84514  67.12  -69.28154  0.60392  17 
704614108  22.37268 56.53998 58475.86111  65.36  -68.54168  0.56398  17 
694602084  23.03166 54.25141 58449.88333 109.98  -39.19518  0.63675  18 
694602084  23.03166 54.25141 58449.85069 118.02  -38.58472  0.45846  18 
694602084  23.03166 54.25141 58449.86736 118.22  -39.12663  0.27785  18 
609108061  23.05815 57.75374 58088.84722  95.17  -51.96812  2.56950  19 
609108061  23.05815 57.75374 58088.85625  92.08  -49.64664  2.44783  19 
609108061  23.05815 57.75374 58088.83819  96.37  -49.36341  2.27423  19 
705216042  23.05816 57.75373 58476.83889  93.81  -53.57118  2.23598  19 
705216042  23.05816 57.75373 58476.85556  92.86  -53.87721  1.73561  19 
705216042  23.05816 57.75373 58476.87500  88.48  -54.35524  0.97161  19 
694616042  23.05816 57.75373 58449.85069 141.48  -59.33851  0.80922  19 
694616042  23.05816 57.75373 58449.86736 143.60  -59.16659  0.68136  19 
694616042  23.05816 57.75373 58449.88333 135.69  -60.55296  0.52523  19 
691513195  23.57135 46.61065 58441.91181  75.40   -8.23234  1.34173  20 
691513195  23.57135 46.61065 58441.92847  76.47   -9.89031  1.25455  20 
691513195  23.57135 46.61065 58441.94444  83.70   -9.57914  0.99155  20 
691513195  23.57135 46.61065 58441.96042  83.73  -10.25583  0.40187  20 
692307185  25.88143 42.71022 58444.86875 163.07   38.73748  1.60545  21 
692307185  25.88143 42.71022 58444.89167 136.91   11.56757  1.52530  21 
692607185  25.88143 42.71022 58445.94097 134.48  -11.72448  1.38964  21 
692307185  25.88143 42.71022 58444.91458 133.74   11.50905  1.24688  21 
692607185  25.88143 42.71022 58445.96389 114.55   -8.49527  1.20137  21 
694604215  26.56673 56.33750 58449.85069  52.91   40.57154  2.47391  22 
694604215  26.56673 56.33750 58449.86736  53.45   40.59156  1.40276  22 
694607122  27.72498 54.31662 58449.85069  62.26  -91.21093  2.10015  23 
694607122  27.72498 54.31662 58449.86736  67.81  -90.38272  1.92509  23 
694607122  27.72498 54.31662 58449.88333  60.80  -90.04279  1.87304  23 
684310031  30.53992 57.41991 58420.96250  55.49  -81.68660  6.69908  24 
684310031  30.53992 57.41991 58420.97847  55.03  -90.02917  5.49068  24 
684802184  30.92980 57.16024 58421.96250  77.02   23.61438  2.44571  25 
684802184  30.92980 57.16024 58421.94653  80.53   25.50873  1.45985  25 
684802184  30.92980 57.16024 58421.92986  78.66   30.84172  1.40429  25 
684305019  34.04990 56.90576 58420.97847  61.22  -73.99104  1.17558  26 
684305019  34.04990 56.90576 58420.96250  68.09  -71.49543  0.99128  26 
612109084  34.09226 16.62927 58092.84722  77.79   25.68588  0.58485  27 
612109084  34.09226 16.62927 58092.83125  79.17   26.85589  0.48357  27 
612109084  34.09226 16.62927 58092.86389  78.29   26.20382  0.42573  27 
684405023  34.51461 56.88823 58421.04722  85.80  -77.24924  4.38967  28 
684405023  34.51461 56.88823 58421.02569  80.27  -77.08316  1.89311  28 
684405023  34.51461 56.88823 58421.06319  83.82  -68.25774  1.56729  28 
624705181  34.69617 55.64155 58119.80972  55.53  -74.92916  0.75401  29 
624705181  34.69617 55.64155 58119.81875  55.34  -76.68392  0.68519  29 
624705181  34.69617 55.64155 58119.82847  57.42  -76.89513  0.50677  29 
684908125  35.57739 57.19723 58421.98403  97.60  -77.49477  1.99067  30 
684908125  35.57739 57.19723 58422.00000  95.26  -74.56431  1.79883  30 
684908125  35.57739 57.19723 58422.01667  95.69  -73.62556  1.34184  30 
622507055  35.89357 57.21776 58117.80694  88.80   33.49376  0.35788  31 
622507055  35.89357 57.21776 58117.79722  87.73   33.53992  0.33372  31 
622507055  35.89357 57.21776 58117.78819  96.42   33.66586  0.33067  31 
624715180  35.89357 57.21776 58119.82847 127.53   18.04856  0.30438  31 
624715180  35.89357 57.21776 58119.81875 163.61   17.87008  0.28384  31 
609315180  35.89357 57.21776 58088.89444 130.96   17.75760  0.26288  31 
609315180  35.89357 57.21776 58088.88542 125.42   18.35443  0.24562  31 
609315180  35.89357 57.21776 58088.87569 145.91   17.92182  0.23836  31 
624715180  35.89357 57.21776 58119.80972 169.56   18.14242  0.23734  31 
684407057  36.47022 56.79162 58421.02569  69.66  -74.73650  1.36800  32 
684407057  36.47022 56.79162 58421.06319  73.35  -72.66478  0.98742  32 
684407057  36.47022 56.79162 58421.04722  79.23  -75.77752  0.78215  32 
684413077  37.35131 58.43345 58421.02569  61.53   18.87398  3.52368  33 
684413077  37.35131 58.43345 58421.04722  65.19   18.82850  3.06484  33 
684413077  37.35131 58.43345 58421.06319  61.58   17.45631  2.51699  33 
609306003  39.16364 55.59858 58088.88542  53.88    5.67019  2.92222  34 
624706003  39.16364 55.59858 58119.81875  50.61  -54.40947  1.98632  34 
609306003  39.16364 55.59858 58088.89444  57.43    3.81876  1.85370  34 
788103156  39.16364 55.59858 58860.80625  68.21   39.81610  1.69752  34 
785003156  39.16364 55.59858 58851.84861  73.01   68.94883  1.66457  34 
624706003  39.16364 55.59858 58119.80972  55.08  -64.69101  1.60885  34 
609306003  39.16364 55.59858 58088.87569  57.36   -2.57554  1.40106  34 
788103156  39.16364 55.59858 58860.79375  83.65   45.62755  1.27193  34 
788003156  39.16364 55.59858 58860.83889  73.10   23.59194  1.20186  34 
716603156  39.16364 55.59858 58499.77222  98.13   64.34528  1.07612  34 
716303156  39.16364 55.59858 58498.76875  84.37   65.89651  1.07436  34 
785003156  39.16364 55.59858 58851.83125  64.38   71.04655  1.04675  34 
788103156  39.16364 55.59858 58860.78056  81.34   50.29044  1.03182  34 
716603156  39.16364 55.59858 58499.80486  93.57   57.55527  0.92155  34 
716303156  39.16364 55.59858 58498.78472  90.67   68.46671  0.83171  34 
716603156  39.16364 55.59858 58499.78889  96.18   60.81296  0.81537  34 
716303156  39.16364 55.59858 58498.80069  83.73   68.73678  0.75133  34 
788003156  39.16364 55.59858 58860.85208  77.94   17.89460  0.69681  34 
788003156  39.16364 55.59858 58860.82639  81.69   31.60085  0.59415  34 
785003156  39.16364 55.59858 58851.81875  82.38   71.21266  0.53228  34 
610803012  40.01348 42.19935 58090.90139  92.02   79.13517  1.75896  35 
610803012  40.01348 42.19935 58090.91111  93.07   82.41695  1.49588  35 
610803012  40.01348 42.19935 58090.92014 118.46   84.89382  0.91177  35 
720801192  44.20056 18.44969 58511.78681  82.47   29.94755  0.77712  36 
720801192  44.20056 18.44969 58511.80278  79.68   27.70989  0.64014  36 
776001111  44.20059 18.44974 58830.86875  87.78   28.25787  0.60539  36 
682501111  44.20059 18.44974 58415.07361  59.41   30.87607  0.56894  36 
720801192  44.20056 18.44969 58511.81875  79.21   28.50715  0.53324  36 
776001111  44.20059 18.44974 58830.83611  82.59   29.11852  0.41864  36 
776001111  44.20059 18.44974 58830.85278  87.12   28.87720  0.41618  36 
681404141  46.46579 28.56780 58410.03194 134.76  -71.46583  0.61051  37 
681404141  46.46579 28.56780 58409.99931 136.39  -69.94653  0.52933  37 
681404141  46.46579 28.56780 58410.01528 136.72  -69.99284  0.49331  37 
681411080  46.56245 30.67435 58410.03194  68.48  -83.11847  3.13498  38 
681411080  46.56245 30.67435 58410.01528  69.50  -89.29975  1.90598  38 
681411080  46.56245 30.67435 58409.99931  71.90  -89.17825  1.66441  38 
611206025  48.16590 37.87002 58090.96458 149.78   39.02475  0.33483  39 
611206025  48.16590 37.87002 58090.95556 149.32   40.19441  0.28200  39 
700804085  50.29950 65.11074 58465.95972  51.37  -53.52861  3.75878  40 
776704085  50.29950 65.11074 58831.86319  67.40  -44.97644  3.69426  40 
776704085  50.29950 65.11074 58831.89514  63.49  -46.96360  2.58327  40 
776704085  50.29950 65.11074 58831.87917  63.37  -45.04209  2.23957  40 
703211074  51.13557 47.03354 58470.86389  80.67  -73.56032  3.18100  41 
703211074  51.13557 47.03354 58470.87986  84.01  -71.54991  2.35433  41 
718012141  51.13557 47.03354 58504.83958 226.76  -64.88347  1.72331  41 
718012141  51.13557 47.03354 58504.80694 230.65  -54.86144  1.70168  41 
718012141  51.13557 47.03354 58504.82361 217.05  -57.67825  1.60995  41 
718012141  51.13557 47.03354 58504.79097 206.35  -48.49964  0.82759  41 
703211074  51.13557 47.03354 58470.89583  78.00  -70.05615  0.68447  41 
718814076  56.59042 46.33358 58506.84306  55.01  -47.13184  2.86954  42 
718814076  56.59042 46.33358 58506.85903  52.91  -45.62522  2.72233  42 
718814076  56.59042 46.33358 58506.82639  59.32  -50.02792  1.48306  42 
718814076  56.59042 46.33358 58506.81042  62.95  -50.90882  1.27887  42 
789412104  58.78730 60.83944 58862.89653  62.03   22.45157  3.10532  43 
682612104  58.78730 60.83944 58415.11458  89.10   23.11775  2.60149  43 
787512104  58.78730 60.83944 58858.84375  55.68   13.91947  2.57204  43 
682612104  58.78730 60.83944 58415.13056  96.27   22.64015  2.10147  43 
789412104  58.78730 60.83944 58862.90972  55.15   18.21631  2.08897  43 
635714011  66.76508 53.56826 58146.84167  76.01  -40.56626  0.40199  44 
635714011  66.76508 53.56826 58146.83264  85.80  -40.39802  0.35226  44 
788314138  71.73673 48.99777 58860.89861  61.35  -45.68364  0.67836  45 
788314138  71.73673 48.99777 58860.94236  61.02  -46.35936  0.63448  45 
788314138  71.73673 48.99777 58860.88264  63.54  -46.03227  0.61976  45 
765114138  71.73673 48.99777 58801.03681  73.91  -43.40037  0.56750  45 
774014138  71.73673 48.99777 58825.98125 102.79  -46.28182  0.56164  45 
765114138  71.73673 48.99777 58801.05347  72.61  -43.63693  0.53225  45 
788314138  71.73673 48.99777 58860.92639  67.75  -44.64398  0.50887  45 
765114138  71.73673 48.99777 58801.02083  84.83  -42.29595  0.50712  45 
773614138  71.73673 48.99777 58824.95764 104.69  -46.70801  0.45574  45 
762314138  71.73673 48.99777 58792.08403 113.55  -44.94288  0.45003  45 
762314138  71.73673 48.99777 58792.05139 109.61  -43.92721  0.43704  45 
694814148  71.73673 48.99777 58450.03056  93.28  -43.54289  0.38996  45 
694814148  71.73673 48.99777 58449.98194 108.96  -43.68057  0.38782  45 
774014138  71.73673 48.99777 58825.96528 106.73  -46.67190  0.37209  45 
773614138  71.73673 48.99777 58824.99028 109.67  -46.47586  0.37028  45 
762314138  71.73673 48.99777 58792.06736 136.45  -44.04318  0.35181  45 
694814148  71.73673 48.99777 58449.99861 105.92  -43.69300  0.34869  45 
694814148  71.73673 48.99777 58450.09583  89.75  -43.42467  0.34591  45 
694814148  71.73673 48.99777 58450.07986  95.57  -43.95132  0.33983  45 
694814148  71.73673 48.99777 58450.06319  95.14  -44.13103  0.33928  45 
773614138  71.73673 48.99777 58824.97431 105.86  -46.03564  0.33793  45 
694814148  71.73673 48.99777 58450.01458 105.62  -44.18362  0.32976  45 
694814148  71.73673 48.99777 58450.04722  89.81  -43.75702  0.30811  45 
774014138  71.73673 48.99777 58825.99722 107.14  -47.19212  0.27420  45 
703910190  72.44183 43.33297 58471.92153  51.20  -67.74168  1.05088  46 
691605118  72.56050 30.59617 58441.99722  82.03  -48.05320  4.14462  47 
691605118  72.56050 30.59617 58442.07847  93.16  -40.13658  2.59061  47 
691605118  72.56050 30.59617 58442.01389  92.24  -47.45402  2.05912  47 
691605118  72.56050 30.59617 58442.09514  89.32  -39.81808  2.00580  47 
691605118  72.56050 30.59617 58442.06250  98.06  -47.49747  1.96169  47 
691605118  72.56050 30.59617 58442.02986  90.38  -49.37373  1.73564  47 
691605118  72.56050 30.59617 58442.04653  96.12  -46.39476  1.71562  47 
703910181  72.61622 43.46306 58471.95417  78.79   12.75475  1.48363  48 
703910181  72.61622 43.46306 58471.93819  82.71   14.53380  1.05641  48 
703910181  72.61622 43.46306 58471.92153  74.59   18.03978  0.87499  48 
703515116  73.45963 40.06942 58470.97361  55.49  -41.32249  0.90414  49 
681307109  75.31959 21.16370 58409.16597  51.53   60.95196  0.67731  50 
681307109  75.31959 21.16370 58409.11667  51.57   61.88449  0.52611  50 
681307109  75.31959 21.16370 58409.09931  51.63   61.89488  0.46442  50 
681307109  75.31959 21.16370 58409.20347  50.85   62.94358  0.40418  50 
694806228  76.53301 47.14688 58450.09583  82.64  -52.07680  1.23522  51 
694806228  76.53301 47.14688 58450.03056  98.86  -52.45310  1.16843  51 
694806228  76.53301 47.14688 58450.07986  92.63  -53.54139  0.97982  51 
694806228  76.53301 47.14688 58450.06319  94.75  -52.37546  0.97075  51 
762306226  76.53301 47.14688 58792.08403  74.52  -46.30613  0.94684  51 
774006226  76.53301 47.14688 58825.96528  98.71  -47.47743  0.86178  51 
694806228  76.53301 47.14688 58450.04722  96.01  -52.03702  0.84002  51 
788306226  76.53301 47.14688 58860.89861 121.94  -48.77093  0.82301  51 
694806228  76.53301 47.14688 58449.98194  98.97  -50.76798  0.76808  51 
788306226  76.53301 47.14688 58860.92639 100.21  -47.53930  0.76246  51 
694806228  76.53301 47.14688 58450.01458 103.38  -53.14856  0.74627  51 
774006226  76.53301 47.14688 58825.99722 109.46  -47.86269  0.74223  51 
694806228  76.53301 47.14688 58449.99861 100.41  -52.60827  0.73565  51 
773606226  76.53301 47.14688 58824.97431 108.60  -47.53670  0.72043  51 
773606226  76.53301 47.14688 58824.95764 108.21  -47.66259  0.70942  51 
788306226  76.53301 47.14688 58860.88264 111.70  -46.77958  0.67093  51 
788306226  76.53301 47.14688 58860.94236  95.90  -46.82371  0.65129  51 
773606226  76.53301 47.14688 58824.99028 113.97  -47.27198  0.55358  51 
762306226  76.53301 47.14688 58792.05139 101.66  -48.77259  0.53775  51 
762306226  76.53301 47.14688 58792.06736  95.35  -48.87598  0.51772  51 
774006226  76.53301 47.14688 58825.98125 101.64  -47.22646  0.41562  51 
703906160  78.30256 43.84846 58471.92153  52.62  -49.27361  3.98726  52 
703906153  78.66482 43.69857 58471.92153 182.10  -49.02285  0.25168  53 
703906153  78.66482 43.69857 58471.93819 183.83  -49.57048  0.22513  53 
703906153  78.66482 43.69857 58471.95417 196.61  -49.08907  0.21608  53 
612311165  79.27782 36.33030 58092.96111  54.78   10.38579  4.00694  54 
612311165  79.27782 36.33030 58092.97014  50.28   14.86502  2.51781  54 
612311165  79.27782 36.33030 58092.98056  69.94   14.72899  2.37814  54 
612311165  79.27782 36.33030 58092.99306  68.81   14.72742  2.22557  54 
612311165  79.27782 36.33030 58093.01875  55.41   14.87324  2.16192  54 
612311165  79.27782 36.33030 58093.00625  60.39   14.86780  0.97549  54 
612311165  79.27782 36.33030 58092.95208  56.36   14.78971  0.86486  54 
727714170  80.30416 35.12482 58536.82222  52.32  -24.71401  2.28688  55 
727714170  80.30416 35.12482 58536.80625  73.12  -20.58970  2.21036  55 
729114170  80.30416 35.12482 58539.80000 116.44  -42.50705  1.71077  55 
729214170  80.30416 35.12482 58539.87292  81.94  -45.92561  1.55673  55 
729214170  80.30416 35.12482 58539.85625  78.35  -46.21211  1.37481  55 
729114170  80.30416 35.12482 58539.83264  87.51  -45.38362  1.29105  55 
729114170  80.30416 35.12482 58539.81597  89.33  -46.63552  0.98044  55 
691914044  81.55958 41.57785 58444.04236  51.39  -15.86700  2.88518  56 
691914044  81.55958 41.57785 58444.01042  54.95  -13.15324  2.45200  56 
727905056  81.60469 33.92808 58537.78472  86.01  -37.41550  4.53961  57 
727905056  81.60469 33.92808 58537.81736  75.66  -43.36590  4.08431  57 
727905056  81.60469 33.92808 58537.80139  75.24  -38.13650  2.37420  57 
636707210  81.77581 -4.83378 58147.87292  52.96  212.00375  0.80223  58 
636707210  81.77581 -4.83378 58147.85625  53.37  213.05237  0.68530  58 
691914011  82.19266 42.43747 58444.04236 200.65  -86.82501  0.30441  59 
691914011  82.19266 42.43747 58444.01042 210.59  -86.71002  0.26641  59 
691914011  82.19266 42.43747 58444.02639 188.61  -86.52507  0.21842  59 
727704096  82.57807 34.31949 58536.82222 101.96  -10.99716  1.76048  60 
727704096  82.57807 34.31949 58536.78958  90.20   -9.37207  1.53036  60 
727704096  82.57807 34.31949 58536.80625  89.08   -9.20977  1.42660  60 
728604096  82.57807 34.31949 58538.85000 156.24  -74.52236  0.59833  60 
728604096  82.57807 34.31949 58538.86667 166.62  -75.01907  0.55847  60 
691916051  83.17422 43.08400 58444.01042  50.07  -44.19413  2.82794  61 
691916051  83.17422 43.08400 58444.04236  54.86  -49.84614  1.53728  61 
729108105  83.22654 33.72526 58539.83264  58.68   -6.61640  2.26389  62 
726912220  83.22656 33.72523 58534.86389  66.80   -5.60095  1.79948  62 
726912220  83.22656 33.72523 58534.88056  64.26   -6.24477  1.71816  62 
726912220  83.22656 33.72523 58534.84653  66.03   -4.55429  1.71097  62 
729108105  83.22654 33.72526 58539.80000  53.40   -0.44891  1.58276  62 
729208105  83.22654 33.72526 58539.85625  51.14   -4.12267  1.58020  62 
729108105  83.22654 33.72526 58539.81597  59.86   -2.87205  1.35503  62 
728608105  83.22654 33.72526 58538.85000  68.16   -4.67995  1.25965  62 
728608105  83.22654 33.72526 58538.86667  72.17   -1.17280  0.47132  62 
729208046  83.25494 34.61837 58539.87292  56.14   72.02868  1.00740  63 
729208046  83.25494 34.61837 58539.85625  58.78   73.62949  0.99810  63 
728009234  83.68968 34.84520 58537.84028  60.43  -42.51799  1.14650  64 
728009234  83.68968 34.84520 58537.87292  58.84  -41.64323  1.11119  64 
728009234  83.68968 34.84520 58537.85625  61.14  -40.91708  1.07148  64 
691901065  84.18752 39.61094 58444.01042 192.68  -40.91707  1.87242  65 
691901065  84.18752 39.61094 58444.02639 163.14  -45.47948  1.21937  65 
691901065  84.18752 39.61094 58444.04236 183.81  -46.47559  0.61503  65 
681604057  86.16992 28.76600 58410.12361  77.87  -28.98425  3.83820  66 
681604057  86.16992 28.76600 58410.14028  80.38  -30.85671  3.72968  66 
681604057  86.16992 28.76600 58410.15625  74.86  -32.65800  3.44106  66 
639903171  88.32761 13.74242 58151.93611  50.10   65.82000  0.76061  67 
736314064  90.07234 23.91076 58558.80694  58.55   62.14629  3.14573  68 
693316135  90.95193 25.52106 58447.09583  50.36   47.74341  0.70954  69 
765216135  90.95193 25.52106 58801.09653  50.04   51.62245  0.63455  69 
736316135  90.95193 25.52106 58558.80694  83.61   52.53124  0.53906  69 
802316135  90.95193 25.52106 58890.90694  68.48   51.11343  0.53851  69 
736316135  90.95193 25.52106 58558.82292  61.99   51.75941  0.52395  69 
802316135  90.95193 25.52106 58890.89097  67.32   50.02846  0.51783  69 
802316135  90.95193 25.52106 58890.87431  67.36   49.40868  0.50632  69 
789116135  90.95193 25.52106 58861.94375  64.15   49.02762  0.49693  69 
693316135  90.95193 25.52106 58447.11181  53.15   49.24500  0.48635  69 
789116135  90.95193 25.52106 58861.91181  68.56   48.97938  0.46760  69 
736316135  90.95193 25.52106 58558.83958  70.49   51.92322  0.44577  69 
789116135  90.95193 25.52106 58861.92778  70.50   48.58381  0.33946  69 
681716037  91.45992 -4.64764 58410.18681 130.43   58.48622  0.60997  70 
681716037  91.45992 -4.64764 58410.20278 118.32   58.77291  0.55125  70 
798616058  91.62014 35.92115 58882.89306  54.48  -33.90793  3.58671  71 
684716058  91.62014 35.92115 58421.20278  93.99  -25.55819  3.18132  71 
719216058  91.62014 35.92115 58507.97153  81.11  -30.50444  3.09688  71 
719816058  91.62014 35.92115 58508.92361  60.69  -34.14522  3.03966  71 
719816058  91.62014 35.92115 58508.94028  77.39  -31.33866  2.78224  71 
719816058  91.62014 35.92115 58508.90764  71.65  -30.08468  2.73751  71 
806711109  91.62014 35.92115 58909.82500  75.57  -29.38419  2.60261  71 
789716058  91.62014 35.92115 58862.95208  83.01  -26.87398  2.51249  71 
798616058  91.62014 35.92115 58882.86042  73.75  -27.40276  2.21026  71 
719216058  91.62014 35.92115 58507.98750  71.14  -30.42717  2.20429  71 
684716058  91.62014 35.92115 58421.12083  94.66  -29.90002  2.19548  71 
719816058  91.62014 35.92115 58508.97222  74.18  -30.30737  2.11524  71 
684716058  91.62014 35.92115 58421.17014  96.59  -26.43294  2.03354  71 
798616058  91.62014 35.92115 58882.87708  75.99  -31.33258  1.96556  71 
719216058  91.62014 35.92115 58507.88958  83.21  -20.54658  1.89557  71 
684716058  91.62014 35.92115 58421.15347  82.26  -26.24411  1.88685  71 
719216058  91.62014 35.92115 58507.92222  70.27  -30.43781  1.86709  71 
719816058  91.62014 35.92115 58508.95625  73.02  -30.04611  1.84782  71 
806711109  91.62014 35.92115 58909.84097  73.83  -25.18358  1.77932  71 
684716058  91.62014 35.92115 58421.18681  97.07  -28.91029  1.58736  71 
789716058  91.62014 35.92115 58862.93542  84.02  -22.25583  1.42863  71 
719216058  91.62014 35.92115 58507.95486  81.48  -30.18095  1.32222  71 
719816058  91.62014 35.92115 58508.89167  82.65  -30.34587  1.23306  71 
719216058  91.62014 35.92115 58507.90625  78.22  -30.31470  1.12796  71 
789716058  91.62014 35.92115 58862.96806  90.45  -30.69527  0.83498  71 
719216058  91.62014 35.92115 58507.93889  81.44  -29.98333  0.61891  71 
684716058  91.62014 35.92115 58421.10417  95.83  -29.88907  0.45362  71 
806711109  91.62014 35.92115 58909.80833  83.14  -28.98916  0.23164  71 
684716058  91.62014 35.92115 58421.13750  98.18  -29.95225  0.15405  71 
693616183  92.02556 50.53782 58448.06319 143.25   64.80422  2.49456  72 
693616183  92.02556 50.53782 58448.07917 134.93   65.36446  1.07589  72 
693616183  92.02556 50.53782 58448.04653 143.31   65.31435  1.04822  72 
653211182  92.90521 26.45837 58179.81111  75.36  158.87684  0.37168  73 
653211182  92.90521 26.45837 58179.83403  98.34  158.19440  0.34963  73 
653211182  92.90521 26.45837 58179.85069  93.00  157.66267  0.34732  73 
653204066  92.94292 24.57905 58179.83403 108.88  -22.13758  0.44290  74 
774514145  92.94293 24.57903 58828.05278 100.90  -52.85996  0.38990  74 
653204066  92.94292 24.57905 58179.85069  91.98  -20.99212  0.38672  74 
774514145  92.94293 24.57903 58828.00417  87.68  -53.69709  0.35233  74 
774514145  92.94293 24.57903 58828.03681 115.96  -52.97936  0.33415  74 
653204066  92.94292 24.57905 58179.81111 133.68  -22.93631  0.31311  74 
774514145  92.94293 24.57903 58828.02083  90.17  -53.75859  0.28862  74 
692014064  94.11603 27.39559 58444.08750 190.24  -63.06409  0.30859  75 
692014064  94.11603 27.39559 58444.10417 160.79  -64.07533  0.30443  75 
692014064  94.11603 27.39559 58444.07153 189.45  -62.25638  0.27556  75 
719806078  94.78828 33.77221 58508.97222  61.86   75.93393  3.39738  76 
719806078  94.78828 33.77221 58508.90764  60.77   75.26333  2.81760  76 
719806078  94.78828 33.77221 58508.95625  63.70   62.48975  2.73222  76 
719806078  94.78828 33.77221 58508.94028  61.29   77.62177  2.45989  76 
719806078  94.78828 33.77221 58508.89167  58.96   73.13266  2.03222  76 
719806078  94.78828 33.77221 58508.92361  65.86   77.98602  1.93391  76 
692016244  94.99160 29.28040 58444.07153  56.77    2.06698  1.87496  77 
692016244  94.99160 29.28040 58444.08750  57.65    0.43197  1.72585  77 
681706073  95.01797 -7.11684 58410.18681  90.40  -13.10290  0.44682  78 
681706073  95.01797 -7.11684 58410.20278  94.04  -12.60808  0.31751  78 
610916091  95.12872 -3.56636 58091.04722  68.21   -9.20462  0.52421  79 
610916091  95.12872 -3.56636 58091.06597  73.56   -9.49181  0.51528  79 
610916091  95.12872 -3.56636 58091.07500  70.53   -8.53317  0.46674  79 
610914075  95.46238 -4.52523 58091.07500  55.63  -30.14781  3.89432  80 
610914075  95.46238 -4.52523 58091.06597  51.30  -29.83543  3.67204  80 
610914075  95.46238 -4.52523 58091.04722  53.85  -29.21247  3.63394  80 
692011079  95.67874 28.66159 58444.08750 113.60   54.88087  1.86654  81 
692011079  95.67874 28.66159 58444.10417  98.77   55.94877  1.45331  81 
692011079  95.67874 28.66159 58444.07153 110.96   55.85581  1.00024  81 
692015126  95.86728 28.07114 58444.07153  60.32   54.90869  3.43887  82 
692015126  95.86728 28.07114 58444.08750  61.92   60.28779  2.56993  82 
692015126  95.86728 28.07114 58444.10417  54.41   60.18543  1.99849  82 
692015028  95.92860 28.58765 58444.07153 147.40  -43.14942  0.50120  83 
692015028  95.92860 28.58765 58444.10417 138.35  -42.20299  0.45949  83 
692015028  95.92860 28.58765 58444.08750 148.40  -42.39220  0.45557  83 
822110194  96.58345  4.02252 58913.81736  71.72   24.06281  0.82787  84 
822110194  96.58345  4.02252 58913.84028  65.91   25.08648  0.67727  84 
822110194  96.58345  4.02252 58913.80486  68.96   23.28154  0.66849  84 
726210194  96.58345  4.02252 58530.86528 101.28   67.08381  0.44568  84 
726210194  96.58345  4.02252 58530.90486  88.25   68.63350  0.43480  84 
726210194  96.58345  4.02252 58530.88194  91.33   67.61978  0.40678  84 
610210161  96.58346  4.02252 58090.06944  89.97   51.79864  0.39040  84 
610210161  96.58346  4.02252 58090.07917 100.96   50.96026  0.31757  84 
610210161  96.58346  4.02252 58090.06042  94.78   52.12500  0.31407  84 
654710114  97.05881  8.72765 58186.84722  52.03  -12.88713  4.84660  85 
654710114  97.05881  8.72765 58186.83125  54.39  -12.70908  4.15387  85 
692008145  97.25783 26.59301 58444.10417  56.85   67.82587  0.82292  86 
692008145  97.25783 26.59301 58444.07153  72.72   68.44278  0.73120  86 
692008145  97.25783 26.59301 58444.08750  76.34   66.34466  0.52308  86 
702214097  98.76159 27.73025 58469.01458 229.76  -51.92249  0.77801  87 
702214097  98.76159 27.73025 58469.04722 196.02  -52.67935  0.60825  87 
702214097  98.76159 27.73025 58469.03056 227.76  -53.91991  0.37241  87 
702216113  99.68800 28.61160 58469.03056  69.13   39.25455  0.69744  88 
702216113  99.68800 28.61160 58469.04722  56.02   38.42056  0.69511  88 
702216113  99.68800 28.61160 58469.01458  71.07   38.98139  0.54847  88 
610207150 100.13430  3.48655 58090.07917  79.43   26.19886  0.46757  89 
610207150 100.13430  3.48655 58090.06042  97.45   27.13002  0.36457  89 
610207150 100.13430  3.48655 58090.06944 105.41   26.75742  0.34435  89 
702212143 100.90990 28.66482 58469.03056  83.21 -152.79613  0.43935  90 
702212143 100.90990 28.66482 58469.04722  67.81 -152.30989  0.41201  90 
702212143 100.90990 28.66482 58469.01458  88.84 -153.04345  0.33784  90 
654707217 100.91664  7.20829 58186.86389  67.83   82.14437  0.75166  91 
654707217 100.91664  7.20829 58186.84722  80.47   81.34270  0.55722  91 
654707217 100.91664  7.20829 58186.83125  73.15   81.97640  0.51484  91 
720906186 101.71191 30.20834 58511.97500  61.66   57.81608  0.52337  92 
720906186 101.71191 30.20834 58511.94306  68.61   57.28325  0.51219  92 
720906186 101.71191 30.20834 58511.95903  68.30   58.06432  0.41468  92 
624604038 102.23872 42.18523 58119.96042  51.25  -34.43128  0.49490  93 
624604038 102.23872 42.18523 58119.96944  52.49  -34.63098  0.48536  93 
624604038 102.23872 42.18523 58119.97917  53.03  -34.69737  0.45925  93 
596204038 102.23872 42.18523 58057.23472  54.83  -34.09280  0.41486  93 
596204038 102.23872 42.18523 58057.22569  58.62  -36.37689  0.37247  93 
622904038 102.23872 42.18523 58117.98403  97.05  -33.65292  0.29733  93 
622904038 102.23872 42.18523 58117.96806  97.11  -34.51556  0.27886  93 
622904038 102.23872 42.18523 58118.00069  89.75  -34.51142  0.24004  93 
598504020 102.26309 41.98147 58062.19861  53.26  -27.38347  3.54694  94 
598504020 102.26309 41.98147 58062.17986  55.64  -28.21859  3.27521  94 
596204020 102.26309 41.98147 58057.23472  54.88  -31.54977  3.13788  94 
596204020 102.26309 41.98147 58057.22569  67.81  -31.61882  2.84579  94 
598504020 102.26309 41.98147 58062.18889  54.55  -35.27469  2.53484  94 
598504020 102.26309 41.98147 58062.21667  52.72  -35.82035  1.88605  94 
622915113 102.84525 42.60886 58117.96806  61.36   47.93414  2.44998  95 
622915113 102.84525 42.60886 58118.00069  54.89   46.86572  2.19112  95 
622915113 102.84525 42.60886 58117.98403  58.33   44.71758  1.76328  95 
704903085 103.23231 54.80683 58476.06458  52.78  -62.89157  2.82200  96 
704903085 103.23231 54.80683 58476.09722  53.17  -64.20826  2.22113  96 
704903085 103.23231 54.80683 58476.08125  51.99  -58.80791  2.20286  96 
704903085 103.23231 54.80683 58476.01597  53.49  -58.84425  0.93753  96 
704903085 103.23231 54.80683 58476.04861  54.69  -58.98917  0.76426  96 
690911118 106.24647  1.51185 58441.12639  53.16   92.47278  1.82170  97 
690911118 106.24647  1.51185 58441.11389  56.70   94.80054  1.59270  97 
690911118 106.24647  1.51185 58441.13889  56.18   91.74527  1.57029  97 
718514185 106.67874 45.24523 58506.99861  89.29   32.81183  2.02415  98 
718514185 106.67874 45.24523 58506.96597  85.33   30.33664  1.58248  98 
718514185 106.67874 45.24523 58506.98194  95.90   32.34544  1.30004  98 
718210070 108.09667 10.07488 58504.99722 152.66   73.60964  0.32642  99 
718210070 108.09667 10.07488 58504.98056 166.36   73.21073  0.30168  99 
718210070 108.09667 10.07488 58504.96458 224.68   73.05396  0.25048  99 
718210070 108.09667 10.07488 58505.01319 177.95   72.85925  0.23671  99 
737306027 109.95035  0.64754 58563.85625  66.09   41.18569  0.49554 100 
702814045 113.08266 34.31524 58470.08958  57.62  -36.46911  2.50290 101 
702814045 113.08266 34.31524 58470.05764  63.36  -32.93987  2.20390 101 
702814045 113.08266 34.31524 58470.07361  65.95  -29.97817  1.18489 101 
785213013 113.26469 30.42438 58851.99236  93.09  -32.24260  2.21174 102 
715714204 113.26469 30.42438 58496.97292 109.19  -28.29868  1.72287 102 
785213013 113.26469 30.42438 58852.00903  95.24  -33.63405  1.35787 102 
715714204 113.26469 30.42438 58496.95694 106.07  -26.62247  1.25727 102 
785213013 113.26469 30.42438 58851.97639 107.47  -29.57232  0.69418 102 
715714204 113.26469 30.42438 58496.98958 104.77  -30.56767  0.30422 102 
685104067 114.32819 45.13348 58422.19861  74.21  -58.23837  0.73905 103 
685104067 114.32819 45.13348 58422.21667  56.73  -62.35415  0.69888 103 
715701163 115.44172 28.60439 58496.98958  53.24   60.45969  0.59691 104 
715701163 115.44172 28.60439 58496.97292  57.06   59.69625  0.51481 104 
715701163 115.44172 28.60439 58496.95694  57.86   61.00206  0.49757 104 
702805115 115.96766 33.03830 58470.07361 216.11  155.69631  0.37368 105 
702805115 115.96766 33.03830 58470.05764 209.84  156.20684  0.29809 105 
702805115 115.96766 33.03830 58470.08958 192.34  156.48656  0.29528 105 
702804079 116.02979 33.50163 58470.08958  53.41   -3.60142  0.76225 106 
702804079 116.02979 33.50163 58470.07361  56.67   -3.03335  0.71739 106 
702804079 116.02979 33.50163 58470.05764  51.84   -4.43914  0.63375 106 
727005136 116.30423 13.46495 58534.97292 129.37   44.62339  0.68480 107 
727005136 116.30423 13.46495 58534.92431 148.97   44.05085  0.67691 107 
727005136 116.30423 13.46495 58534.94028 137.52   44.46062  0.62649 107 
727005136 116.30423 13.46495 58534.95694 126.29   43.70130  0.59701 107 
691003211 116.30423 13.46495 58441.18056 135.88   42.53264  0.51783 107 
691003211 116.30423 13.46495 58441.19653 137.75   43.16782  0.45789 107 
691003211 116.30423 13.46495 58441.16389 125.04   44.63110  0.43864 107 
691002015 116.57038 10.95403 58441.16389  93.43   45.02085  1.04547 108 
691002015 116.57038 10.95403 58441.18056  99.93   38.40573  1.04052 108 
691002015 116.57038 10.95403 58441.19653  96.22   33.00429  0.43296 108 
611703069 117.64436 26.36679 58092.17014 114.89   -1.27608  0.28419 109 
611703069 117.64436 26.36679 58092.15139 110.44   -2.51512  0.27565 109 
611703069 117.64436 26.36679 58092.16111 115.95   -1.57069  0.24460 109 
701611092 117.93693 18.51844 58467.08125 163.01  -28.70020  2.74504 110 
701611092 117.93693 18.51844 58467.09722 149.12  -30.28251  1.91590 110 
701611092 117.93693 18.51844 58467.06528 169.02  -24.74631  1.39767 110 
693716065 118.88686 50.43673 58448.12292  54.43    9.21550  1.91277 111 
693716065 118.88686 50.43673 58448.10625  54.21    8.82002  1.26165 111 
691013089 119.33832 12.84102 58441.18056  65.62  -20.32741  3.08821 112 
691013089 119.33832 12.84102 58441.16389  57.72  -19.39884  2.81896 112 
691013089 119.33832 12.84102 58441.19653  68.20  -18.30633  2.36699 112 
736904213 119.40402 34.91012 58560.80764  51.06   -3.53326  0.55439 113 
611608034 119.75893 35.32482 58092.11319  53.71  -12.09206  3.25322 114 
611608034 119.75893 35.32482 58092.10417  57.94   -9.21593  3.16718 114 
611608034 119.75893 35.32482 58092.12222  59.62   -8.44397  2.56745 114 
738610011 123.79074 30.99315 58567.86875 107.99   77.53873  2.38675 115 
738610011 123.79074 30.99315 58567.85278  88.34   76.41248  2.19147 115 
738610011 123.79074 30.99315 58567.83611 117.50   77.98270  1.60980 115 
817302150 124.19975  8.91577 58946.87569  50.21   81.99135  0.61695 116 
817302150 124.19975  8.91577 58946.85903  60.57   81.54347  0.43284 116 
817302150 124.19975  8.91577 58946.84306  67.55   81.42171  0.38670 116 
817302150 124.19975  8.91577 58946.82708  80.27   82.30924  0.37036 116 
700908144 124.19975  8.91577 58466.13889 162.84   80.86823  0.27265 116 
700908144 124.19975  8.91577 58466.17153 152.97   80.75754  0.26267 116 
700908144 124.19975  8.91577 58466.15486 164.27   81.07052  0.22534 116 
737810179 127.41512 47.37362 58565.83056  52.79   58.07597  2.14487 117 
597104172 128.52668 11.22996 58060.22569  64.10   44.84487  0.59373 118 
597104172 128.52668 11.22996 58060.21806  62.05   44.17494  0.46016 118 
597104172 128.52668 11.22996 58060.20972  60.27   44.65577  0.44075 118 
597104116 129.10004 11.08969 58060.21806  64.78   34.42020  2.21618 119 
608304116 129.10008 11.08969 58087.23264  62.32   31.69536  1.93218 119 
597104116 129.10004 11.08969 58060.20972  66.64   37.61656  1.89833 119 
608304116 129.10008 11.08969 58087.22361  60.48   34.94173  1.53957 119 
597104116 129.10004 11.08969 58060.22569  69.33   34.95667  1.38291 119 
608304116 129.10008 11.08969 58087.24167  55.83   35.15301  0.80496 119 
737805221 129.66948 46.83562 58565.86319  90.62   72.44175  0.53501 120 
737805221 129.66948 46.83562 58565.83056 110.76   71.93950  0.47072 120 
737805221 129.66948 46.83562 58565.84722 106.33   72.13420  0.41224 120 
692114116 130.08312 13.34288 58444.21528 232.37   97.25976  0.23903 121 
692114116 130.08312 13.34288 58444.16667 243.65  102.22443  0.22680 121 
692114116 130.08312 13.34288 58444.18333 236.73  100.29208  0.22021 121 
692114116 130.08312 13.34288 58444.19931 215.04   99.87290  0.21504 121 
692114116 130.08312 13.34288 58444.15069 244.25  103.28528  0.19724 121 
692114116 130.08312 13.34288 58444.13472 240.61  104.87529  0.18133 121 
693216085 131.47895 38.34100 58447.20764 233.78   16.38995  0.34933 122 
693216085 131.47895 38.34100 58447.18889 207.60   15.39630  0.32535 122 
693216085 131.47895 38.34100 58447.17292 230.11   15.58413  0.31269 122 
693216085 131.47895 38.34100 58447.22361 224.08   15.67104  0.31046 122 
626016088 131.49692 13.26350 58121.11042 308.20   31.32153  0.28134 123 
639016088 131.49692 13.26350 58151.02986 315.47   30.80995  0.22252 123 
636116088 131.49692 13.26350 58148.02500 273.20   31.05017  0.22247 123 
639016088 131.49692 13.26350 58151.02083 311.82   31.13174  0.22166 123 
640116088 131.49692 13.26350 58152.04792 310.85   30.89573  0.21125 123 
626016088 131.49692 13.26350 58121.12847 327.41   31.48604  0.20862 123 
626016088 131.49692 13.26350 58121.14444 326.13   31.07742  0.20753 123 
636116088 131.49692 13.26350 58148.03472 307.90   30.93207  0.20650 123 
639016088 131.49692 13.26350 58151.03958 315.44   30.35977  0.20573 123 
636116088 131.49692 13.26350 58148.04375 295.92   31.02374  0.20153 123 
640116088 131.49692 13.26350 58152.05694 312.55   31.54082  0.19122 123 
640116088 131.49692 13.26350 58152.06597 275.80   31.27867  0.16945 123 
622116088 131.49692 13.26350 58116.10833 474.51   30.94973  0.16845 123 
622116088 131.49692 13.26350 58116.09167 433.98   31.01081  0.15355 123 
622116088 131.49692 13.26350 58116.07569 440.89   30.67996  0.15093 123 
691404190 136.62969 16.51187 58442.21111  62.39    7.54125  1.36765 124 
691404190 136.62969 16.51187 58442.22778  68.70   11.36508  1.29928 124 
691404190 136.62969 16.51187 58442.17847  87.52    5.12378  1.01825 124 
691404190 136.62969 16.51187 58442.19514  85.21    5.52030  1.00098 124 
703412247 140.79849 22.90211 58471.12153  76.47   52.82478  2.18434 125 
703412247 140.79849 22.90211 58471.13750  69.02   59.83125  1.55936 125 
703409137 141.15688 20.82911 58471.15417  88.63   52.09238  1.14297 126 
703409137 141.15688 20.82911 58471.13750  98.85   52.60196  1.01301 126 
703409137 141.15688 20.82911 58471.12153  94.70   50.69741  0.95867 126 
801007140 145.98276 -4.37800 58888.99653  93.39   36.46664  0.77064 127 
801007140 145.98276 -4.37800 58888.96458 108.77   36.85386  0.75862 127 
801007140 145.98276 -4.37800 58888.98056 109.89   36.66771  0.67782 127 
801007140 145.98276 -4.37800 58889.01319 102.85   35.91692  0.54708 127 
799707140 145.98276 -4.37800 58887.04444 154.48   37.49232  0.48796 127 
799707140 145.98276 -4.37800 58887.01250 136.14   37.53748  0.45319 127 
799707140 145.98276 -4.37800 58887.02847  96.07   37.84840  0.45222 127 
799707140 145.98276 -4.37800 58887.06111 176.28   37.61557  0.33982 127 
735904009 145.98276 -4.37800 58558.87500 204.37   37.87245  0.30932 127 
735904009 145.98276 -4.37800 58558.91389 191.25   38.08737  0.29324 127 
735904009 145.98276 -4.37800 58558.89792 195.72   37.87063  0.26998 127 
739115239 146.95927 31.75960 58568.87986  50.68   86.38427  1.37336 128 
654902236 150.43940 37.95924 58186.99375  51.76  -56.45059  0.84558 129 
654902236 150.43940 37.95924 58186.96111  55.75  -53.02001  0.79897 129 
654902236 150.43940 37.95924 58186.97708  56.14  -51.04799  0.74865 129 
789604170 150.43944 37.95922 58863.09514 101.38  -56.37351  0.46474 129 
789604170 150.43944 37.95922 58863.07847 104.58  -59.08917  0.44301 129 
789604170 150.43944 37.95922 58863.06250 100.18  -56.18180  0.43956 129 
789615139 151.14837 39.05339 58863.06250  69.76   -5.35095  0.67734 130 
789615139 151.14837 39.05339 58863.09514  67.16   -3.01053  0.65643 130 
789615139 151.14837 39.05339 58863.07847  71.59   -4.74366  0.63509 130 
654904135 151.14849 39.05358 58186.99375  72.68   -5.17967  0.58706 130 
654904135 151.14849 39.05358 58186.97708  71.91   -5.47436  0.47837 130 
654904135 151.14849 39.05358 58186.96111  69.95   -4.98082  0.43835 130 
705805057 152.39540 58.64770 58478.15208 129.97  -60.69512  1.70573 131 
705805057 152.39540 58.64770 58478.13611 126.39  -56.41721  0.57228 131 
705805057 152.39540 58.64770 58478.11944 127.58  -56.44272  0.18411 131 
622314177 156.82109  8.74381 58116.21181  63.51  -18.16098  2.24996 132 
622314177 156.82109  8.74381 58116.24861  54.31  -17.18419  1.99982 132 
626914177 156.82109  8.74381 58123.13056  50.43  -18.93064  1.96006 132 
623214177 156.82109  8.74381 58118.17639  59.62  -16.48999  1.92730 132 
623214177 156.82109  8.74381 58118.24167  65.64  -16.25156  1.82910 132 
611914177 156.82109  8.74381 58092.21389  61.05  -18.56604  1.79979 132 
626914177 156.82109  8.74381 58123.13958  53.04  -15.51498  1.70029 132 
611914177 156.82109  8.74381 58092.19514  64.81  -16.52742  1.69404 132 
622314177 156.82109  8.74381 58116.22986  66.24  -16.39641  1.67903 132 
622314177 156.82109  8.74381 58116.23958  63.45  -16.68476  1.61562 132 
623214177 156.82109  8.74381 58118.22292  72.35  -14.73693  1.59888 132 
621614177 156.82109  8.74381 58115.22292  68.86  -19.55003  1.56136 132 
621614177 156.82109  8.74381 58115.20417  72.45  -14.26970  1.53233 132 
611914177 156.82109  8.74381 58092.20486  69.16  -19.72424  1.45780 132 
622314177 156.82109  8.74381 58116.20208  69.98  -17.27176  1.40749 132 
623214177 156.82109  8.74381 58118.19514  80.42  -14.76972  1.39437 132 
623214177 156.82109  8.74381 58118.21389  75.60  -16.46868  1.31076 132 
623214177 156.82109  8.74381 58118.18542  78.91  -14.09752  1.18118 132 
623214177 156.82109  8.74381 58118.16528  72.45  -15.13610  1.15473 132 
621614177 156.82109  8.74381 58115.21319  71.16  -16.19947  1.08167 132 
623214177 156.82109  8.74381 58118.20417  83.06  -14.58464  1.00026 132 
622314177 156.82109  8.74381 58116.22083  68.12  -15.36955  0.65622 132 
623214177 156.82109  8.74381 58118.15625  86.06  -14.99106  0.57573 132 
623210205 157.30948  7.82329 58118.18542  53.82  131.46327  0.94684 133 
623210205 157.30948  7.82329 58118.24167  53.47  130.88749  0.89934 133 
623210205 157.30948  7.82329 58118.20417  50.53  130.00986  0.89031 133 
623210205 157.30948  7.82329 58118.19514  52.27  131.14358  0.86788 133 
623210205 157.30948  7.82329 58118.17639  54.04  130.10147  0.80570 133 
623210205 157.30948  7.82329 58118.21389  52.00  131.91702  0.78683 133 
622310205 157.30948  7.82329 58116.22986  53.12  130.84896  0.76869 133 
623210205 157.30948  7.82329 58118.22292  52.61  132.60173  0.72705 133 
621610205 157.30948  7.82329 58115.22292  51.73  131.40156  0.71562 133 
621610205 157.30948  7.82329 58115.21319  50.89  131.31646  0.69503 133 
622310205 157.30948  7.82329 58116.21181  51.26  130.97454  0.65180 133 
622310205 157.30948  7.82329 58116.24861  55.10  132.00743  0.58055 133 
622310205 157.30948  7.82329 58116.23958  55.09  131.37001  0.51917 133 
729304207 177.37189 55.65439 58540.05069  53.33  -63.90641  0.68858 134 
726504207 177.37189 55.65439 58531.10486  61.27  -50.31021  0.67644 134 
726504207 177.37189 55.65439 58531.08889  64.93  -50.70797  0.53352 134 
726504207 177.37189 55.65439 58531.12153  56.05  -51.43857  0.51562 134 
662812057 185.22208 25.92619 58233.92778 237.48    2.91150  0.84650 135 
662812057 185.22208 25.92619 58233.95069 266.78    2.21613  0.81295 135 
662812057 185.22208 25.92619 58233.90417 279.30    1.93367  0.73687 135 
662812057 185.22208 25.92619 58233.88125 293.99    1.85711  0.41134 135 
663312057 185.22208 25.92619 58245.94861 292.35   -0.05895  0.38491 135 
744109008 186.25156 49.14186 58616.87986  57.62   89.89760  0.72366 136 
706509008 186.25156 49.14186 58479.19444  68.15   91.01297  0.71896 136 
744109008 186.25156 49.14186 58616.89583  80.27   89.62404  0.66663 136 
744109008 186.25156 49.14186 58616.92847  84.94   88.84312  0.57879 136 
717909008 186.25156 49.14186 58504.16250  81.15   91.91913  0.57774 136 
717909008 186.25156 49.14186 58504.17847  70.56   91.68858  0.53816 136 
720009008 186.25156 49.14186 58509.23681  97.79   90.58891  0.52870 136 
705609008 186.25156 49.14186 58477.24444 119.62   90.75363  0.52640 136 
717909008 186.25156 49.14186 58504.19514  86.78   90.58086  0.51867 136 
717909008 186.25156 49.14186 58504.14583  71.05   91.80701  0.50368 136 
707709008 186.25156 49.14186 58482.22986  85.81   91.03933  0.50324 136 
717909008 186.25156 49.14186 58504.21181  90.97   91.05088  0.50156 136 
717909008 186.25156 49.14186 58504.22778  93.24   90.45386  0.49649 136 
707709008 186.25156 49.14186 58482.24583  68.11   90.60836  0.49495 136 
744109008 186.25156 49.14186 58616.86319  91.62   90.02031  0.49445 136 
717909008 186.25156 49.14186 58504.24375  89.97   91.69050  0.48464 136 
744109008 186.25156 49.14186 58616.94514  82.97   89.02496  0.47868 136 
705609008 186.25156 49.14186 58477.21181 128.33   91.75000  0.47796 136 
707709008 186.25156 49.14186 58482.26250  83.53   90.01233  0.46117 136 
720009008 186.25156 49.14186 58509.20417 102.85   91.60790  0.44660 136 
720009008 186.25156 49.14186 58509.22083 103.28   91.46404  0.44385 136 
720009008 186.25156 49.14186 58509.18819 104.81   91.30425  0.44316 136 
705609008 186.25156 49.14186 58477.19583 122.53   91.40117  0.42383 136 
703109008 186.25156 49.14186 58470.26042 123.05   91.05430  0.41669 136 
705609008 186.25156 49.14186 58477.22778 124.78   91.10775  0.41588 136 
703109008 186.25156 49.14186 58470.24375 130.91   91.28732  0.38754 136 
744109008 186.25156 49.14186 58616.91250  88.92   89.94092  0.38629 136 
703109008 186.25156 49.14186 58470.22778 132.48   92.00268  0.34016 136 
718703188 197.36081 68.93780 58507.23819 112.83  -68.23847  1.11876 137 
718703188 197.36081 68.93780 58507.22222  94.14  -66.91901  0.91768 137 
718703188 197.36081 68.93780 58507.20556 124.64  -67.32103  0.86536 137 
718703188 197.36081 68.93780 58507.25417 110.02  -65.17738  0.77486 137 
737611048 198.90443 40.59988 58564.10000  84.13  -43.89121  0.98386 138 
737611048 198.90443 40.59988 58564.08333  72.58  -45.22449  0.98008 138 
737611048 198.90443 40.59988 58564.06736  80.26  -48.03084  0.82946 138 
810206084 198.90443 40.59988 58923.02847 217.55  -79.68279  0.53177 138 
810206084 198.90443 40.59988 58923.04444 206.40  -81.90503  0.47562 138 
810206084 198.90443 40.59988 58923.01181 203.99  -81.17501  0.35960 138 
635312037 200.43620  2.97549 58145.17917  52.92  -11.29571  0.75875 139 
635312037 200.43620  2.97549 58145.18819  53.36  -11.01471  0.74011 139 
635312037 200.43620  2.97549 58145.16944  57.48  -10.53630  0.70769 139 
728207009 201.44665 42.14827 58538.14792  52.15    2.58703  2.38503 140 
728207009 201.44665 42.14827 58538.13125  51.25    0.99639  1.83538 140 
790504116 205.61463 50.29081 58864.22639  58.74 -123.05316  0.96550 141 
801204116 205.61463 50.29081 58889.13472  53.04 -122.47820  0.93465 141 
790504116 205.61463 50.29081 58864.24236  69.04 -123.09939  0.92066 141 
801204116 205.61463 50.29081 58889.18333  58.07 -121.93822  0.88043 141 
801204116 205.61463 50.29081 58889.23194  63.16 -121.43475  0.82079 141 
801204116 205.61463 50.29081 58889.16736  64.61 -123.29973  0.79641 141 
719404116 205.61463 50.29081 58508.24097  61.25 -123.14133  0.77852 141 
801204116 205.61463 50.29081 58889.15069  58.87 -122.32738  0.75990 141 
719404116 205.61463 50.29081 58508.22083  61.06 -123.82870  0.68767 141 
801204116 205.61463 50.29081 58889.21597  75.55 -123.78817  0.66507 141 
801204116 205.61463 50.29081 58889.24861  69.15 -122.93101  0.60233 141 
801204116 205.61463 50.29081 58889.20000  70.40 -122.88354  0.59993 141 
719404116 205.61463 50.29081 58508.20417  62.45 -124.34911  0.53370 141 
654516139 206.37077 -4.85903 58186.13889  55.58  -18.52700  3.83055 142 
664816139 206.37077 -4.85903 58261.88125  61.95  -19.88543  3.51240 142 
667016139 206.37077 -4.85903 58270.90833  55.86  -22.62991  3.28566 142 
654516139 206.37077 -4.85903 58186.10625  55.87  -22.23799  3.17681 142 
664816139 206.37077 -4.85903 58261.95347  53.33  -23.77250  2.79398 142 
664816139 206.37077 -4.85903 58261.89792  57.36  -16.66981  2.52591 142 
654516139 206.37077 -4.85903 58186.12222  50.34  -23.69783  2.35897 142 
664816139 206.37077 -4.85903 58261.96944  56.51  -20.71168  2.35078 142 
654516139 206.37077 -4.85903 58186.16944  52.03  -16.32085  1.66346 142 
667016139 206.37077 -4.85903 58270.89167  71.98  -20.86421  1.16786 142 
654516139 206.37077 -4.85903 58186.07222  66.15  -16.51171  0.83714 142 
736014112 215.75641 27.20517 58559.10069 176.99  -52.97928  0.32393 143 
736014112 215.75641 27.20517 58559.06806 206.85  -53.21173  0.27574 143 
736014112 215.75641 27.20517 58559.08403 190.69  -53.46042  0.24468 143 
727309233 218.99355 12.84643 58535.21319  72.57  -55.01659  2.70165 144 
727309233 218.99355 12.84643 58535.19653  73.26  -58.89203  1.59078 144 
727309233 218.99355 12.84643 58535.16389  69.11  -58.40217  0.97509 144 
727309233 218.99355 12.84643 58535.17986  70.20  -58.45830  0.66798 144 
736013172 219.56559 27.49244 58559.08403  75.35   29.71884  0.51897 145 
736013172 219.56559 27.49244 58559.10069  72.22   29.69052  0.44527 145 
736013172 219.56559 27.49244 58559.06806  81.66   29.88126  0.30404 145 
663405021 220.40930 56.43810 58246.01389  80.10   10.00407  0.32814 146 
663405021 220.40930 56.43810 58245.99792  81.16    8.60034  0.32248 146 
663405021 220.40930 56.43810 58246.03056  97.48   10.72058  0.29325 146 
666704027 222.19488 25.46106 58268.93403  69.22    4.10601  1.22056 147 
666704027 222.19488 25.46106 58268.96667  98.26    2.16986  1.16392 147 
666704027 222.19488 25.46106 58268.95000  86.77    5.63479  0.93909 147 
745406042 225.72979 30.02646 58626.92500  54.10  -83.24600  0.79668 148 
745406042 225.72979 30.02646 58626.94167  56.64  -83.95277  0.74812 148 
655205165 232.80019 35.96849 58187.20139  50.44 -151.02258  0.62781 149 
655205165 232.80019 35.96849 58187.21736  52.93 -152.12719  0.54159 149 
654602044 242.84672 44.10581 58186.23056 154.23  -48.87179  0.51327 150 
659402044 242.84672 44.10581 58203.16528 217.63  -78.88376  0.50580 150 
659402044 242.84672 44.10581 58203.18194 217.06  -76.30146  0.44794 150 
659402044 242.84672 44.10581 58203.14931 285.75  -78.96670  0.22433 150 
659402044 242.84672 44.10581 58203.12917 275.87  -79.36542  0.20888 150 
654604224 245.40357 45.99771 58186.23056  69.32  -20.05757  1.07537 151 
659404224 245.40357 45.99771 58203.18194 117.62  -20.57990  0.63792 151 
659404224 245.40357 45.99771 58203.12917 148.87  -20.51901  0.50250 151 
659404224 245.40357 45.99771 58203.14931 156.41  -20.38890  0.42844 151 
659404224 245.40357 45.99771 58203.16528 134.61  -19.94325  0.18305 151 
726603165 246.35809 13.66818 58531.23194  51.77 -105.29554  0.43139 152 
747203054 246.90469 30.75953 58645.94306  51.82  -40.36963  0.56005 153 
826208088 246.90469 30.75953 59015.96250 129.37  -40.55218  0.37398 153 
826208088 246.90469 30.75953 59015.93056 148.85  -40.61279  0.28185 153 
826208088 246.90469 30.75953 59015.94653 125.59  -39.98462  0.19113 153 
745603059 256.21512 23.89137 58628.02083 159.93  -74.34709  0.36219 154 
745603059 256.21512 23.89137 58628.00417 230.38  -74.60617  0.29861 154 
745603059 256.21512 23.89137 58628.03819 169.77  -75.32604  0.22729 154 
745814076 257.03078 66.42807 58631.11875  81.26  -57.16882  0.54380 155 
745814076 257.03078 66.42807 58631.05347  96.18  -57.37427  0.53824 155 
745814076 257.03078 66.42807 58631.08611  96.69  -58.05221  0.53112 155 
745814076 257.03078 66.42807 58631.10278  79.22  -57.77349  0.52454 155 
745814076 257.03078 66.42807 58631.07014  99.09  -58.01950  0.52454 155 
745814076 257.03078 66.42807 58631.03750  98.55  -58.16112  0.50003 155 
745814076 257.03078 66.42807 58631.02083  98.37  -58.60795  0.47115 155 
745604143 257.25839 23.04241 58628.02083  68.27  -78.51518  0.42497 156 
745604143 257.25839 23.04241 58628.00417  89.48  -79.91740  0.37166 156 
745604143 257.25839 23.04241 58628.03819  79.32  -79.46443  0.31376 156 
745608144 258.45705 22.93172 58628.00417  52.31 -107.09547  0.51138 157 
741810100 259.31573 33.93986 58585.15556  78.09 -141.15753  0.42422 158 
741810100 259.31573 33.93986 58585.13889 111.11 -141.60523  0.22920 158 
741810100 259.31573 33.93986 58585.12292 117.36 -141.49080  0.19836 158 
745613111 259.39504 24.50906 58628.02083  54.54   35.66947  3.19046 159 
745613111 259.39504 24.50906 58628.03819  64.33   37.13812  2.50521 159 
745613111 259.39504 24.50906 58628.00417  72.28   39.04321  1.79718 159 
741815197 261.36578 35.53638 58585.13889  54.12  -17.56646  1.63823 160 
741815197 261.36578 35.53638 58585.12292  55.92  -18.15352  1.44334 160 
747705177 264.62193 33.99374 58649.01806  53.57   18.00192  1.13034 161 
747705177 264.62193 33.99374 58649.00208  62.16   18.29339  0.89814 161 
747705177 264.62193 33.99374 58648.98611  65.28   17.25718  0.69793 161 
665211199 265.06346 17.25697 58263.06597 143.75   30.93168  0.36630 162 
665211199 265.06346 17.25697 58263.03333 143.00   32.61218  0.30245 162 
665211199 265.06346 17.25697 58263.04931 153.68   30.65580  0.29763 162 
665207118 266.25978 13.78399 58263.03333  87.16 -121.79238  0.40844 163 
665207118 266.25978 13.78399 58263.04931  97.63 -121.63650  0.40351 163 
665207118 266.25978 13.78399 58263.06597  88.65 -122.38566  0.37399 163 
745504076 268.05809 23.85405 58627.06319  52.29  -51.02293  1.05718 164 
744310201 273.80463 39.70940 58624.09653  86.19  -28.54062  2.43870 165 
744310201 273.80463 39.70940 58624.06389  99.57  -33.94855  2.24875 165 
744310201 273.80463 39.70940 58624.11250  89.27  -36.57020  2.11579 165 
744310201 273.80463 39.70940 58624.08056  92.88  -35.05627  1.69333 165 
744310201 273.80463 39.70940 58624.12917  95.38  -30.97712  1.68495 165 
747105079 275.69462 22.36733 58645.04792  90.28   29.03669  1.07688 166 
747105079 275.69462 22.36733 58645.03194 132.13   25.29200  1.04680 166 
747105079 275.69462 22.36733 58645.01597 133.81   25.40562  0.80425 166 
747307016 277.38649 25.67159 58646.02986  51.55  -72.60356  1.30938 167 
747307016 277.38649 25.67159 58646.00347  52.72  -73.93697  0.87916 167 
744307099 277.67873 38.48754 58624.06389  59.02  -38.47454  1.20177 168 
744307099 277.67873 38.48754 58624.09653  55.15  -35.34756  1.05800 168 
744307099 277.67873 38.48754 58624.08056  60.39  -36.95945  0.83664 168 
744307099 277.67873 38.48754 58624.12917  53.80  -36.65745  0.72742 168 
747106181 277.91892 23.02769 58645.01597  63.68  -27.73797  3.66176 169 
747106181 277.91892 23.02769 58645.03194  58.75  -19.81970  1.98721 169 
745215063 279.74590 -4.82020 58626.08542  51.93   74.76888  4.12300 170 
745215063 279.74590 -4.82020 58626.06944  51.88   73.14244  3.15974 170 
745315063 279.74590 -4.82020 58626.12361  55.27   69.83918  2.51598 170 
745204216 280.89066 -5.16102 58626.10208  79.65  -48.10250  0.35646 171 
745204216 280.89066 -5.16102 58626.08542  85.35  -47.93076  0.33658 171 
745204216 280.89066 -5.16102 58626.06944  79.76  -47.77755  0.31159 171 
745211058 281.16850 -4.05931 58626.08542  85.72  -54.87050  0.60295 172 
745211058 281.16850 -4.05931 58626.10208  71.97  -54.43674  0.51259 172 
745211058 281.16850 -4.05931 58626.06944  81.61  -54.08622  0.37011 172 
745208182 281.25940 -6.77313 58626.08542 143.63  -38.45015  1.39036 173 
745208182 281.25940 -6.77313 58626.10208 132.50  -36.66923  1.07811 173 
745208182 281.25940 -6.77313 58626.06944 152.88  -36.00801  0.75542 173 
745207066 282.33353 -7.41618 58626.08542  89.39  -48.71499  0.94113 174 
745207066 282.33353 -7.41618 58626.10208  86.41  -50.36825  0.67218 174 
745207066 282.33353 -7.41618 58626.06944  84.81  -45.94444  0.64238 174 
591715163 285.58630 42.79182 58030.80764  78.82 -273.50069  0.51201 175 
591715163 285.58630 42.79182 58030.79861  75.75 -273.26737  0.50212 175 
591715163 285.58630 42.79182 58030.78889  76.86 -272.83927  0.39981 175 
589005101 294.31923 44.03872 58024.86042  54.50  -24.80813  0.54525 176 
747805101 294.31920 44.03865 58649.09444  77.96  -24.11221  0.47225 176 
589005101 294.31923 44.03872 58024.83194  60.13  -25.24854  0.45804 176 
589005101 294.31923 44.03872 58024.84167  59.99  -25.94914  0.45247 176 
747805101 294.31920 44.03865 58649.12639  89.96  -23.41491  0.44705 176 
747805101 294.31920 44.03865 58649.06250  81.58  -22.43356  0.43737 176 
747805101 294.31920 44.03865 58649.11042  87.84  -22.67137  0.39465 176 
589005101 294.31923 44.03872 58024.85069  58.84  -25.81733  0.36332 176 
747801143 294.37051 42.92582 58649.09444  51.83    6.48012  4.88790 177 
747801143 294.37051 42.92582 58649.12639  59.95   -0.36877  3.67463 177 
747801143 294.37051 42.92582 58649.11042  57.91   -0.81128  3.43063 177 
747801143 294.37051 42.92582 58649.06250  55.51   -1.70203  3.05625 177 
747801123 294.80734 42.59806 58649.09444  55.77  -36.27642  1.00958 178 
747801123 294.80734 42.59806 58649.06250  57.08  -36.36067  1.00314 178 
747801123 294.80734 42.59806 58649.11042  64.74  -38.25419  0.96512 178 
747801123 294.80734 42.59806 58649.12639  79.35  -37.07392  0.74126 178 
747813020 297.02082 45.36063 58649.06250  63.71    8.42562  1.64333 179 
747813020 297.02082 45.36063 58649.12639  60.27   -0.14584  0.72305 179 
747813020 297.02082 45.36063 58649.09444  74.63   -0.88509  0.70007 179 
747813020 297.02082 45.36063 58649.11042  65.42    9.48878  0.59406 179 
590909229 298.51474 48.08105 58029.85903  63.92   16.88110  1.06824 180 
590909229 298.51474 48.08105 58029.85000  59.58   14.80276  0.76983 180 
590909229 298.51474 48.08105 58029.84097  56.64   20.09147  0.58675 180 
683104130 307.62806 40.36506 58415.82222  70.89  -20.82570  1.20024 181 
683104130 307.62806 40.36506 58415.80556  53.70  -19.04506  1.12567 181 
683104130 307.62806 40.36506 58415.83819  66.62  -19.71230  0.85792 181 
683107077 309.91822 39.13963 58415.80556 103.42   16.59070  0.35845 182 
682407077 309.91822 39.13963 58410.82292 110.50   16.80001  0.30677 182 
683107077 309.91822 39.13963 58415.82222 105.56   17.17254  0.29036 182 
681807077 309.91822 39.13963 58409.83750 130.51   16.61378  0.28926 182 
683107077 309.91822 39.13963 58415.83819  89.29   17.61423  0.27972 182 
681807077 309.91822 39.13963 58409.82083 120.96   16.30824  0.27431 182 
682407077 309.91822 39.13963 58410.83889 124.65   16.94701  0.26584 182 
681807077 309.91822 39.13963 58409.85347 129.34   16.50442  0.26421 182 
681807077 309.91822 39.13963 58409.80486 135.38   16.57402  0.23236 182 
589504162 310.69482  0.26894 58025.86389  64.00  -62.14716  2.61706 183 
589504162 310.69482  0.26894 58025.89167  57.89  -63.77607  2.39495 183 
589504162 310.69482  0.26894 58025.91389  52.52  -65.62002  1.94450 183 
589504162 310.69482  0.26894 58025.88194  63.46  -64.10244  1.84213 183 
589504162 310.69482  0.26894 58025.83194  63.30  -63.90601  1.71555 183 
589504162 310.69482  0.26894 58025.87292  59.84  -65.44679  1.56289 183 
589504162 310.69482  0.26894 58025.80417  61.58  -65.83916  1.21893 183 
589504162 310.69482  0.26894 58025.84167  63.07  -64.88633  1.05897 183 
589504162 310.69482  0.26894 58025.81389  68.43  -65.79811  0.57783 183 
589504162 310.69482  0.26894 58025.82292  70.02  -65.35392  0.24591 183 
589504197 311.13079  0.08267 58025.83194  52.39  -46.16901  1.93117 184 
684508193 327.90407  4.07682 58420.81667  85.75   -1.83281  3.33557 185 
684508193 327.90407  4.07682 58420.78333 100.78   -7.08886  3.00826 185 
684508193 327.90407  4.07682 58420.80000  99.71   -2.37692  0.90024 185 
684507181 329.19347  3.94292 58420.81667  60.22  -78.29194  0.65146 186 
684507181 329.19347  3.94292 58420.78333  67.21  -77.47115  0.49824 186 
684507181 329.19347  3.94292 58420.80000  67.61  -78.81400  0.43321 186 
595702156 330.67601 40.43901 58056.85417  52.36    2.80767  0.79463 187 
595702156 330.67601 40.43901 58056.84514  54.32    2.34653  0.69584 187 
595703035 331.87204 41.52191 58056.83611  50.36 -156.64151  0.33595 188 
595703035 331.87204 41.52191 58056.85417  53.94 -156.18638  0.31279 188 
594902138 332.40426 50.93110 58055.86875  81.17  -43.49510  0.39391 189 
594902138 332.40426 50.93110 58055.85972  83.50  -43.38743  0.35048 189 
594902138 332.40426 50.93110 58055.85069  88.49  -43.02330  0.27378 189 
606801149 332.75757 19.24134 58083.77014  51.48  -57.00001  2.09915 190 
594903177 332.86715 52.54166 58055.86875 140.02   32.55923  0.29437 191 
594903177 332.86715 52.54166 58055.85972 130.77   31.41023  0.28087 191 
594903177 332.86715 52.54166 58055.85069 145.42   32.55082  0.21598 191 
685315051 333.30774 30.86131 58421.79722  53.05  -15.36905  4.31100 192 
685315051 333.30774 30.86131 58421.86944  55.86  -10.47213  3.56401 192 
685315051 333.30774 30.86131 58421.83681  54.69  -19.40528  2.98335 192 
685315051 333.30774 30.86131 58421.81806  50.66  -19.57557  2.72504 192 
685315051 333.30774 30.86131 58421.78056  53.53  -19.50270  2.63792 192 
685315051 333.30774 30.86131 58421.85347  50.96  -19.03870  2.09172 192 
594903208 333.40940 52.84936 58055.85972  65.20  -49.40589  1.47520 193 
594903208 333.40940 52.84936 58055.85069  70.81  -47.48976  1.28126 193 
594903208 333.40940 52.84936 58055.86875  69.60  -46.30640  0.88007 193 
594903141 333.52766 53.06608 58055.85972  76.46  -50.61914  1.95831 194 
594903141 333.52766 53.06608 58055.86875 105.83  -45.89673  1.19562 194 
594903141 333.52766 53.06608 58055.85069  92.29  -45.89446  0.44005 194 
594905028 334.29713 51.69354 58055.86875  50.14  -15.97708  2.14081 195 
594905028 334.29713 51.69354 58055.85972  56.38  -17.66233  1.95565 195 
594905028 334.29713 51.69354 58055.85069  53.88  -16.76135  1.44845 195 
685307156 335.06140 27.90345 58421.85347  72.45  -39.84782  0.95057 196 
685307156 335.06140 27.90345 58421.78056  69.21  -38.04935  0.87113 196 
685307156 335.06140 27.90345 58421.90278  51.20  -37.63653  0.78961 196 
694407156 335.06140 27.90345 58448.79306  50.16  -34.53417  0.78611 196 
685307156 335.06140 27.90345 58421.88611  68.98  -36.75386  0.75060 196 
694407156 335.06140 27.90345 58448.77708  52.20  -32.57622  0.73173 196 
683907156 335.06140 27.90345 58418.81875  54.88  -37.71038  0.71404 196 
685307156 335.06140 27.90345 58421.83681  70.10  -40.82919  0.57810 196 
683907156 335.06140 27.90345 58418.88681  68.30  -41.99037  0.56085 196 
685307156 335.06140 27.90345 58421.79722  70.73  -39.62532  0.52843 196 
685307156 335.06140 27.90345 58421.81806  65.44  -38.30705  0.51615 196 
683907156 335.06140 27.90345 58418.87014  64.62  -41.52736  0.42547 196 
685307156 335.06140 27.90345 58421.86944  71.32  -40.52363  0.38957 196 
683908119 335.09363 29.01998 58418.90347  67.90   -8.68825  0.72991 197 
683908119 335.09363 29.01998 58418.80208  56.14   -7.48642  0.62794 197 
694408119 335.09363 29.01998 58448.80972  86.18   -5.97906  0.58838 197 
683908119 335.09363 29.01998 58418.83542  72.76   -7.89430  0.55271 197 
685308119 335.09363 29.01998 58421.90278  94.07   -6.51553  0.49196 197 
683908119 335.09363 29.01998 58418.85208  96.75   -7.31997  0.48950 197 
694408119 335.09363 29.01998 58448.79306  97.74   -6.80957  0.48180 197 
694408119 335.09363 29.01998 58448.76042 102.26   -6.91101  0.48082 197 
683908119 335.09363 29.01998 58418.87014 117.74   -7.52820  0.47825 197 
685308119 335.09363 29.01998 58421.83681 148.45   -6.04243  0.44949 197 
683908119 335.09363 29.01998 58418.81875 101.69   -7.60662  0.43543 197 
694408119 335.09363 29.01998 58448.77708 103.59   -5.96674  0.43291 197 
685308119 335.09363 29.01998 58421.85347 147.29   -6.21959  0.41865 197 
762408119 335.09363 29.01998 58792.85139 123.31   -7.82544  0.39306 197 
685308119 335.09363 29.01998 58421.79722 145.66   -6.26066  0.39112 197 
685308119 335.09363 29.01998 58421.81806 133.18   -6.08715  0.37120 197 
683908119 335.09363 29.01998 58418.88681 127.42   -7.10041  0.34925 197 
685308119 335.09363 29.01998 58421.78056 142.82   -5.72522  0.34728 197 
762408119 335.09363 29.01998 58792.78611 151.02   -7.22125  0.34148 197 
685308119 335.09363 29.01998 58421.88611 139.80   -6.49731  0.33280 197 
685308119 335.09363 29.01998 58421.86944 147.14   -5.84138  0.33124 197 
762408119 335.09363 29.01998 58792.80278 135.17   -7.32208  0.32589 197 
762408119 335.09363 29.01998 58792.86736 116.04   -7.57274  0.31475 197 
762408119 335.09363 29.01998 58792.83542 126.72   -7.58412  0.31365 197 
764108119 335.09363 29.01998 58795.82639 177.72   -8.15031  0.30196 197 
762408119 335.09363 29.01998 58792.81875 138.22   -7.23815  0.28180 197 
764108119 335.09363 29.01998 58795.85903 175.25   -7.91771  0.28139 197 
764108119 335.09363 29.01998 58795.79375 169.31   -7.86624  0.26690 197 
764108119 335.09363 29.01998 58795.81042 182.48   -8.33415  0.26506 197 
764108119 335.09363 29.01998 58795.77778 173.96   -8.43034  0.25868 197 
764108119 335.09363 29.01998 58795.84236 182.73   -8.42129  0.23652 197 
594908177 335.32374 51.48804 58055.85972  52.58  -48.40607  3.34476 198 
594908177 335.32374 51.48804 58055.85069  58.35  -48.88477  3.15168 198 
594908177 335.32374 51.48804 58055.86875  59.91  -46.00348  2.12776 198 
764109177 335.36490 30.69549 58795.81042  58.34    1.12303  1.21824 199 
764109177 335.36490 30.69549 58795.77778  51.57    1.03987  1.18948 199 
764109177 335.36490 30.69549 58795.79375  61.20   -1.48207  0.89156 199 
764109177 335.36490 30.69549 58795.85903  61.11    0.16265  0.77292 199 
764109177 335.36490 30.69549 58795.84236  62.00    0.29008  0.70587 199 
764109177 335.36490 30.69549 58795.82639  57.35   -0.61324  0.69663 199 
683603087 337.34887 26.64225 58416.92292 108.96  -48.34805  1.50587 200 
683603087 337.34887 26.64225 58416.87153 156.95  -44.23495  1.16100 200 
683603087 337.34887 26.64225 58416.88750 148.46  -43.84434  0.50088 200 
683602123 337.40985 24.58148 58416.87153 120.75   -9.19730  0.56853 201 
683602123 337.40985 24.58148 58416.92292  76.51   -9.04046  0.48016 201 
683602123 337.40985 24.58148 58416.88750 103.61   -9.17620  0.45617 201 
683615156 338.05622 27.98547 58416.92292  66.75    4.56343  1.71461 202 
683615156 338.05622 27.98547 58416.87153  96.28    2.92813  1.31377 202 
683615156 338.05622 27.98547 58416.88750  89.29    4.06088  0.69097 202 
683607229 339.63429 24.66997 58416.92292  68.06  -83.49697  3.03217 203 
683607229 339.63429 24.66997 58416.88750  95.64  -82.86184  2.00103 203 
683607229 339.63429 24.66997 58416.87153 111.94  -82.67898  1.82218 203 
596709088 340.20610 46.50811 58058.81875 116.57  -63.25096  0.27824 204 
596709088 340.20610 46.50811 58058.80972 120.96  -63.74383  0.27561 204 
596709088 340.20610 46.50811 58058.80000 122.60  -63.57776  0.25055 204 
596706014 341.55453 44.27895 58058.81875  66.14  -38.91537  1.53464 205 
596706014 341.55453 44.27895 58058.80000  70.00  -38.97940  1.46501 205 
596706014 341.55453 44.27895 58058.80972  68.17  -37.92848  1.21603 205 
596706053 342.49638 45.00444 58058.81875 147.53  -44.13565  1.49979 206 
596706053 342.49638 45.00444 58058.80000 152.45  -40.94851  1.31315 206 
596706053 342.49638 45.00444 58058.80972 147.48  -45.49084  0.16013 206 
684601183 344.52474 10.87655 58420.84653  60.67 -126.82642  0.67182 207 
684601183 344.52474 10.87655 58420.86250  61.34 -127.24738  0.67025 207 
684601183 344.52474 10.87655 58420.87917  59.07 -126.96678  0.50360 207 
692202079 344.73252 49.50363 58444.77153 103.48  -40.11603  1.25624 208 
692202079 344.73252 49.50363 58444.82500  86.44  -31.49081  0.94716 208 
692202079 344.73252 49.50363 58444.79444  94.35  -40.94271  0.91422 208 
692203203 345.59872 51.52713 58444.82500 113.88  -71.23459  0.64973 209 
692203203 345.59872 51.52713 58444.77153 124.22  -71.33535  0.53834 209 
692203203 345.59872 51.52713 58444.79444 114.18  -71.64276  0.53205 209 
692205247 346.13309 50.03219 58444.77153  51.17    8.74650  1.04120 210 
692206201 350.01958 50.19486 58444.82500  53.86 -129.52599  1.30172 211 
692206201 350.01958 50.19486 58444.77153  58.42 -133.99498  0.96233 211 
597309111 354.92590 31.75165 58060.83542  78.60   11.97037  1.67402 212 
597309111 354.92590 31.75165 58060.81667  84.51    9.52902  1.27173 212 
597309111 354.92590 31.75165 58060.82569  81.93   10.02635  1.25575 212 
599009111 354.92590 31.75165 58063.82222  54.08   11.93356  1.18268 212 
599509111 354.92590 31.75165 58065.86875 142.27   19.42698  1.09674 212 
599509111 354.92590 31.75165 58065.85972 138.93   19.28612  0.92136 212 
599509111 354.92590 31.75165 58065.84861 153.94   21.73969  0.56605 212 
596815155 357.22223 42.56354 58058.90139  53.01   -0.79136  3.77232 213 
597415155 357.22223 42.56354 58060.90556  50.01   -3.77201  2.01628 213 
609201243 357.83289 54.02101 58088.80972 213.03  -96.84636  0.30699 214 
609201243 357.83289 54.02101 58088.80069 213.17  -97.40562  0.20086 214 
609201243 357.83289 54.02101 58088.79097 220.09  -97.18135  0.18058 214 
611112150 358.91370 63.86712 58090.85139  52.35  -67.08714 13.53591 215 
599609121 359.31007 57.56824 58065.90000  50.25  -45.93566  3.79996 216 
599609121 359.31007 57.56824 58065.89097  58.90  -53.01603  2.93393 216 
596909121 359.31007 57.56824 58058.93542  54.88  -51.32706  2.72076 216 
611008069 359.50522 61.86944 58090.80694  50.57  -16.20795  0.59089 217 
598109176 359.75846 41.91367 58061.89583  56.03 -134.47624  1.82286 218 
611012089 359.80795 63.81954 58090.83681 217.82    1.01777  0.23381 219 
611012089 359.80795 63.81954 58090.82778 193.78    0.23374  0.21828 219 
611012089 359.80795 63.81954 58090.80694 244.98   -0.12581  0.17367 219 
694516095 359.82718 10.94249 58449.81250  67.05   -1.93128  0.84517 220 
694516095 359.82718 10.94249 58449.78056  68.37    0.08227  0.81716 220 
694516095 359.82718 10.94249 58449.79653  66.08   -0.71268  0.61372 220 
596909054 359.84625 57.51023 58058.94514  66.74  -47.20749  1.63050 221 
596909054 359.84625 57.51023 58058.95903  55.74  -47.56066  1.45045 221 

